Robust Cross-lingual Hypernymy Detection using Dependency Context

Cross-lingual Hypernymy Detection involves determining if a word in one language ("fruit") is a hypernym of a word in another language ("pomme" i.e. apple in French). The ability to detect hypernymy cross-lingually can aid in solving cross-lingual versions of tasks such as textual entailment and event coreference. We propose BISPARSE-DEP, a family of unsupervised approaches for cross-lingual hypernymy detection, which learns sparse, bilingual word embeddings based on dependency contexts. We show that BISPARSE-DEP can significantly improve performance on this task, compared to approaches based only on lexical context. Our approach is also robust, showing promise for low-resource settings: our dependency-based embeddings can be learned using a parser trained on related languages, with negligible loss in performance. We also crowd-source a challenging dataset for this task on four languages -- Russian, French, Arabic, and Chinese. Our embeddings and datasets are publicly available.

==> size_tuning.txt <==
frac,ar,fr,ru,zh,arwin,frwin,ruwin,zhwin
0.1,47.72,49.71,50,54.05,51.5,53.4,56.6,53.7
0.2,49.57,53.83,50.32,53.19,51.5,53.4,56.6,53.7
0.4,52.17,55.3,49.69,54.34,51.5,53.4,56.6,53.7
0.6,50.65,54.91,52.02,52.41,51.5,53.4,56.6,53.7
0.8,52.06,57.27,51.38,53.86,51.5,53.4,56.6,53.7
1.0,56.52,56.58,59.02,55.8,51.5,53.4,56.6,53.7


==> tune.csv <==
frac,ar,fr,ru,zh
0.1,51.84,58.15,56.79,50.48
0.2,52.06,59.63,59.44,53.47
0.4,53.9,59.53,57.11,52.22
0.6,56.94,58.65,56.26,51.35
0.8,54.88,59.82,56.16,50.48
1.0,56.52,56.58,59.02,55.89

